Conservative Time Discretization: A Comparative Study

We present the first review of methods to overapproximate the set of reachable states of linear time-invariant systems subject to uncertain initial states and input signals for short time horizons. These methods are fundamental to state-of-the-art reachability algorithms for long time horizons, which proceed in two steps: First they use such a method to discretize the system for a short time horizon, and then they efficiently obtain a solution of the new discrete system for the long time horizon. Traditionally, both qualitative and quantitative comparison between different reachability algorithms has only considered the combination of both steps. In this paper we study the first step in isolation. We perform a variety of numerical experiments for six fundamental discretization methods from the literature. As we show, these methods have different trade-offs regarding accuracy and computational cost and, depending on the characteristics of the system, some methods may be preferred over others. We also discuss preprocessing steps to improve the results and efficient implementation strategies.

==> delta_support_freedom.dat <==
delta	d-dt	Zonotope	Correction-hull	First-order	Forward-backward	Forward
5.0e-6	12.607006970085319	12.653412521361062	12.600004987540247	12.6	12.599999997982644	12.6
1.0e-5	12.629845616487993	12.817276662031066	12.600009950164464	12.707276130348776	12.599999998563373	12.6
1.5e-5	12.671347140107603	13.097256565189912	12.60001488787793	12.932255389512264	12.599999999123462	12.6
2.0e-5	12.73448791550123	13.499306840394192	12.600019800686017	13.279304786936228	12.599999999678504	12.6
2.5e-5	12.82239693485923	14.02968745916044	12.600024688594196	13.754684307875682	12.600000000231518	12.6
3.0e-5	12.938363633680869	14.694979414417777	12.600029551608095	14.36497495899826	12.600000000783513	12.6
3.5e-5	13.085846117722145	15.502101183002528	12.600034389733503	15.11709523087888	12.600000001334921	12.6
4.0e-5	13.268479811791453	16.458326032376014	12.600039202976406	16.018318404717462	12.600000001885961	12.6
4.5e-5	13.490086552023925	17.571300214858756	12.600043991343012	17.07629074657322	12.600000002436758	12.6
5.0e-5	13.754684144374531	18.849062094894183	12.600048754839802	18.29905063462828	12.600000002987382	12.6
5.5e-5	14.06649641323574	20.30006225718931	12.600053493473483	19.695048667328393	12.600000003537874	12.6
6.0e-5	14.429963765311724	21.933184646033112	12.600058207251118	21.273168802701335	12.600000004088276	12.6
6.5e-5	14.849754295169479	23.75776878867329	12.600062896180074	23.042750581733614	12.6000000046386	12.6
7.0e-5	15.330775460242137	25.783633158343417	12.600067560268123	25.01361249139764	12.60000000518886	12.6
7.5e-5	15.878186354483798	28.021099735383874	12.600072199523416	27.19607652577266	12.600000005739076	12.6
8.0e-5	16.497410611372732	30.481019827896404	12.600076813954448	29.600994006699295	12.600000006289251	12.6
8.5e-5	17.19414996853344	33.174801216523505	12.600081403570226	32.23977272855895	12.600000006839393	12.6
9.0e-5	17.974398527903116	36.11443669125581	12.600085968380256	35.12440549508118	12.6000000073895	12.6
9.5e-5	18.84445774710742	39.31253405165273	12.600090508394445	38.26750011956432	12.600000007939585	12.6
0.0001	19.810952199539337	42.78234764552293	12.600095023623362	41.6823176298226	12.600000008489575	12.6
0.0002	73.29071695573089	197.04782379302145	12.600186946111407	195.04775700035106	12.600000017487332	12.6
0.0003	279.6273681535809	688.7738081755278	12.700336595814386	685.7737327558896	12.60000002648003	12.6
0.0004	928.5863081539732	2097.7241065485555	12.80051587818578	2093.724172223198	12.600000035466278	12.6
0.0005	2807.910342929276	6000.447319351844	12.900719237296464	5995.447775732036	12.600000044444227	12.6
0.0006	8059.12059027112	16683.304062429743	13.000941469392632	16677.305258991797	12.600000053411922	12.6
0.0007	22504.057203053424	45800.16106551931	13.10117781116795	45793.163451569635	12.60000006236739	12.6
0.0008	61969.70525465569	125035.84884097107	13.201424028092408	125027.85296560118	12.600000071308637	12.6
0.0009	169482.57353531374	340535.89380796737	13.301676502806997	340526.900319999	12.600000080233674	12.6
0.001	462012.53660376585	926514.9532994555	13.401932323592945	926504.9629473757	12.600000089140497	12.6
0.002	1.0208864895043768e10	2.0458608325338943e10	14.404716110195812	2.0458608305442974e10	12.600000176766745	12.6
0.003	2.2509029251247606e14	4.5153301917428394e14	15.413295155760968	4.515330191742544e14	12.600000260366665	12.6
0.004	4.962904548656977e18	9.965587859921474e18	16.4504079174355	9.965587859921474e18	12.600000337927508	12.6
0.005	1.0942462814947728e23	2.1994613278812605e23	17.56572808096329	2.1994613278812605e23	12.600000407426425	12.6
0.006	2.4126495136586074e27	4.854334938233488e27	18.84528760876236	4.854334938233488e27	12.60000046682725	12.6
0.007	5.319531602890696e31	1.0713790414880304e32	20.42127658714561	1.0713790414880304e32	12.600000514076429	12.6
0.008	1.1728772170990594e36	2.364593842709864e36	22.482317962667523	2.364593842709864e36	12.600000547097908	12.6
0.009	2.5860189751340027e40	5.21879169226189e40	25.284320010909656	5.21879169226189e40	12.600000563786825	12.6
0.01	5.701785355072085e44	1.1518166982964754e45	29.16201516372078	1.1518166982964754e45	12.600000562001776	12.6


==> delta_support_iss.dat <==
delta	Zonotope	Correction-hull	First-order	Forward-backward	Forward
2.0e-5	0.03256611538013594	0.027038110244497947	0.027	0.026999997631112164	0.027
3.0e-5	0.035569074129223895	0.027057164378704174	0.027172805039872825	0.026999997605750812	0.027
4.0e-5	0.038726153015164896	0.027076217852972657	0.027531125924047082	0.026999992098028617	0.027
5.0e-5	0.04204326245477554	0.027095270666394444	0.028049476613260526	0.026999993177819547	0.027
6.0e-5	0.045526539523298784	0.027114322818086126	0.028733994225175252	0.026999997567421302	0.027
7.0e-5	0.04918235664652831	0.02713337430719811	0.02959105122800147	0.026999997560274016	0.027
8.0e-5	0.05301733062625792	0.02715242513291938	0.0306272644659498	0.026999997554620823	0.027
9.0e-5	0.05703833201185161	0.0271714752944834	0.031849504530800474	0.02699999755010391	0.027
0.0001	0.06125249483119985	0.02719052479117713	0.033264905492862665	0.026999997546479974	0.027
0.0002	0.11579732000296972	0.027380983083114464	0.05982209191345361	0.026999997535491076	0.027
0.0003	0.19990642279722198	0.027571435698187874	0.1160455094915762	0.026999997072397416	0.027
0.0004	0.32708821073465233	0.027761973400970533	0.21671438394539436	0.026999997006217975	0.027
0.0005	0.5170231313165544	0.027952599027379052	0.3806179457794754	0.0269999974513665	0.027
0.0006	0.7984856824563844	0.02824513311841419	0.6365367118444759	0.026999997564892433	0.027
0.0007	1.213686749055216	0.029076879033632843	1.0259366473393214	0.026999997862203178	0.027
0.0008	1.8231401678161838	0.03010121571445313	1.6094690294214418	0.02699999290946969	0.027
0.0009	2.715398307007565	0.03120216121978394	2.4758144116126615	0.02767156267955268	0.02769438950066385
0.001	4.019702609720921	0.0324391437754338	3.7542580309769824	0.029275523745480956	0.02930440884560384
0.002	180.18662669857167	0.04878582048184858	179.66034777455909	0.04704307924239162	0.04718700575042791
0.003	7774.146493527049	0.06733458289873294	7773.3580523384535	0.06556902859552155	0.06595696192142368
0.004	334969.3468886665	0.086467555050214	334968.2962178599	0.08427731768691453	0.08508139252682441
0.005	1.4432430453482896e7	0.10642602711439558	1.4432429140425734e7	0.10290686629694332	0.10434287623544736
0.006	6.218324173751122e8	0.12771904728862787	6.218324157996136e8	0.12139781599341898	0.12372582435087555
0.007	2.6792129267556767e10	0.15132721447217362	2.6792129265718838e10	0.13971607019505983	0.1432411450832761
0.008	1.1543595508710454e12	0.17855780606522043	1.154359550868939e12	0.1577853768341144	0.16285845265499888
0.009	4.9736471459500016e13	0.2112224991357614	4.973647145949772e13	0.17559185668967361	0.1826107247266075
0.01	2.1429342282251072e15	0.2517009016092553	2.1429342282251168e15	0.19313474959815577	0.20254518073164562
0.011	9.232997379474402e16	0.302974638325889	9.232997379474406e16	0.21042037494746393	0.2227173779246323
0.012	3.9781081232711803e18	0.3687627115810594	3.9781081232711987e18	0.22743219354932256	0.24316141264922295
0.013	1.7139985629820446e20	0.45351019775120793	1.7139985629820404e20	0.2440792580118283	0.26383851437162836
0.014	7.384894987441382e21	0.562537936335324	7.384894987441352e21	0.2603007675956907	0.28474174889870185
0.015	3.1818389556086976e23	0.7021218404200019	3.181838955608708e23	0.27608196076266084	0.30591206444376073
0.016	1.3709198514868734e25	0.8795774854751192	1.3709198514868739e25	0.29141358047627297	0.3273979160686862
0.017	5.906713901682182e26	1.1033551550624159	5.906713901682157e26	0.3062612770703549	0.3492248338037493
0.018	2.544953235485255e28	1.3831587572265374	2.544953235485248e28	0.3205925370191061	0.37142252327549546
0.019	1.0965127274849797e30	1.7299997159488583	1.0965127274849755e30	0.33438990840647087	0.39403827022147014
0.02	4.724409646400805e31	2.1563671604014156	4.724409646400789e31	0.3476379956058179	0.41712412182299624


==> delta_support_oscillator.dat <==
delta	d-dt	Zonotope	Correction-hull	First-order	Forward-backward	Forward
0.01	10.31507781498111	10.461022393085727	10.296243854290251	10.448395828926902	10.28200692935022	10.288440238099078
0.02	10.504164441158514	11.071409436441728	10.382931520165274	11.046046522923817	10.351094463023475	10.376930930406989
0.03	10.801464507477917	12.07955373433489	10.460009810610341	12.041360689550293	10.40717578956631	10.465552379998194
0.04	11.245790635535057	13.540357689664273	10.527443099613135	13.489256852835545	10.450180442537139	10.554417742442036
0.05	11.881178353672526	15.516103107397747	10.585214245245648	15.45203303645878	10.480054386284817	10.643673345114717
0.06	12.757583316052715	18.077437203496334	10.633325596903648	18.00035275229464	10.496760084025075	10.733499006905213

